Mutual Occurrence Ratio of Planets. I. New Clues to Reveal Origins of Hot- and Warm-Jupiter from the RV Sample

Many studies have analyzed planetary occurrence rates and their dependence on the host's properties to provide clues to planet formation, but few have focused on the mutual occurrence ratio of different kinds of planets. Such relations reveal whether and how one type of planet evolves into another, e.g. from a cold Jupiter to a warm or even hot Jupiter, and demonstrate how stellar properties impact the evolution history of planetary systems. We propose a new classification of giant planets, i.e. cold Jupiter(CJ), warm Jupiter(WJ), and hot Jupiter(HJ), according to their position relative to the snow line in the system. Then, we derive their occurrence rates(${\eta}_{\rm HJ}$, ${\eta}_{\rm WJ}$, ${\eta}_{\rm CJ}$) with the detection completeness of RV(Radial Velocity) surveys(HARPS$\&$ CORALIE) considered. Finally, we analyze the correlation between the mutual occurrence ratios, i.e. ${\eta}{_{\rm CJ}} / {\eta}_{\rm WJ}$, ${\eta}{_{\rm CJ}} / {\eta}_{\rm HJ}$ or ${\eta}{_{\rm WJ}}/{\eta}_{\rm HJ}$, and various stellar properties, e.g. effective temperature $T_{\rm eff}$. Our results show that the ${\eta}_{\rm HJ}$, ${\eta}_{\rm WJ}$ and ${\eta}_{\rm CJ}$ are increasing with the increasing $T_{\rm eff}$ when $T_{\rm eff}\in (4600,6600] K$. Furthermore, the mutual occurrence ratio between CJ and WJ, i.e. ${\eta}{_{\rm CJ}} /{\eta}_{\rm WJ}$, shows a decreasing trend with the increasing $T_{\rm eff}$. But, both ${\eta}{_{\rm CJ}}/{\eta}_{\rm HJ}$ and ${\eta}{_{\rm WJ}}/{\eta}_{\rm HJ}$ are increasing when the $T_{\rm eff}$ increases. Further consistency tests reveal that the formation processes of WJ and HJ may be dominated by orbital change mechanisms rather than the in-situ model. However, unlike WJ, which favors gentle disk migration, HJ favors a more violent mechanism that requires further investigation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
